Feedforward and Iterative Phase Noise Compensation for Channels with Chromatic Dispersion

Equalization-enhanced phase noise is avoided by applying phase noise compensation (PNC) before chromatic dispersion compensation. Feedforward and iterative PNC algorithms based on expectation propagation are proposed. Both achieve information rates close to channels without phase noise for 100 GBaud 64-QAM and 10,000 km of fiber.

==> figures/data/13dB_1e-4_air_v_k_cd_uniform_superposed_64.tsv <==
-20	3.37890907887995
-19	3.42655142768646
-18	3.50307008279493
-17	3.5404583612041
-16	3.58704365665084
-15	3.62602906151546
-14	3.65989862174347
-13	3.68939787617624
-12	3.70628256142263
-11	3.72331992479111
-10	3.72521215717153
-9	3.715620239236
-8	3.69824298086194
-7	3.65851392457204
-6	3.6011325487511
-5	3.51213114566718
-4	3.37834934124675
-3	3.17246601092761
-2	2.84409913140045
-1	2.21824265001543
0	0


==> figures/data/13dB_1e-4_air_v_k_cd_uniform_superposed_64_EP.tsv <==
-20	4.02963459183692
-19	4.02689055036193
-18	4.02119594940809
-17	4.01787001448054
-16	4.01189961070438
-15	4.00426536393281
-14	3.99299807958081
-13	3.98032441525086
-12	3.96273174596015
-11	3.94219851352648
-10	3.91558740150099
-9	3.87882393842164
-8	3.83078586506316
-7	3.77350331422447
-6	3.69185103616093
-5	3.58294421495687
-4	3.43128660541003
-3	3.21060652999587
-2	2.86460069746465
-1	2.22662377261163
0	0


==> figures/data/13dB_awgn_air_v_k_uniform_offset_64.tsv <==
-20	4.09629574215629
-19	4.08886502697227
-18	4.08957750280911
-17	4.08631040698604
-16	4.08022245832309
-15	4.06246081625405
-14	4.06029602459219
-13	4.05060528199876
-12	4.02951874165177
-11	4.00892893719866
-10	3.98091443469345
-9	3.94383764280758
-8	3.8975558504978
-7	3.82695749967656
-6	3.75596155907566
-5	3.64423290190572
-4	3.48301418365587
-3	3.26278377869554
-2	2.91560493424099
-1	2.26140051884921
0	-6.12843109593086e-14


==> figures/data/air_v_L_ep_64_qam_snr_13dB_1e-4.tsv <==
1	4.03056397984072
2	4.03062669568405
3	4.02961081972364
4	4.03065173096835
5	4.03052135874128
6	4.03137542925533
7	4.03181120782098
8	4.02921153173386
9	4.03027318567955
10	4.0304033136165
11	4.03129462399275
12	4.02941596238512
13	4.02956662771175
14	4.03120229512694
15	4.0307448705031


==> figures/data/air_v_L_ep_64_qam_snr_13dB_1e-5.tsv <==
1	4.07557471602928
2	4.07684648458434
3	4.07452443309209
4	4.075119845328
5	4.07609399747304
6	4.0746599961219
7	4.07488728594837
8	4.07530894945626
9	4.07520754088714
10	4.07595222595853
11	4.07618975020888
12	4.07547773822253
13	4.07501297838602
14	4.07539737652608
15	4.07302563164796


==> figures/data/air_v_L_ff_64_qam_snr_13dB_1e-4.tsv <==
1	3.72311923929903
2	3.7230610601028
3	3.72295788149307
4	3.72251548881136
5	3.72049817321624
6	3.7238911685167
7	3.72023229047129
8	3.72072317361546
9	3.72229051015379
10	3.72279041022199
11	3.7209753072176
12	3.72297645840726
13	3.72266299881077
14	3.72196780285931
15	3.72555347571293


==> figures/data/air_v_L_ff_64_qam_snr_13dB_1e-5.tsv <==
1	3.92256282394746
2	3.92060151883821
3	3.92477182402569
4	3.91646951029965
5	3.91943878620507
6	3.91846979133187
7	3.9214329447591
8	3.92007056876335
9	3.92148767345834
10	3.92593137325233
11	3.91633700442959
12	3.92388644658984
13	3.92331615502285
14	3.92356051857696
15	3.92198011275562


==> figures/data/air_v_L_idr_64_qam_snr_13dB_1e-4.tsv <==
1	3.81019954735583
2	3.58648158766676
3	3.40688841388412
4	3.2543158331307
5	3.12819092448771
6	3.03188144905415
7	2.94204108370359
8	2.84739437341908
9	2.78520907652728
10	2.71440343175077
11	2.63601162316709
12	2.607587248528
13	2.54610532161905
14	2.5185144486096
15	2.47362862032695


==> figures/data/air_v_L_idr_64_qam_snr_13dB_1e-5.tsv <==
1	4.05979260953877
2	4.0169875877377
3	3.97082738164652
4	3.92484226188757
5	3.89179408187046
6	3.86774794327565
7	3.83569046013959
8	3.78993702806592
9	3.76405173039177
10	3.7322401813177
11	3.72691933808056
12	3.70181870089274
13	3.67546199623224
14	3.6360426722801
15	3.62136863936007


==> figures/data/air_v_iter_64_qam_1e-3_10000km_0dB_-20dB.tsv <==
1	0.763884790672149
2	0.868429732970886
3	0.885408760640048
4	0.887739004320343
5	0.88812809486764


==> figures/data/air_v_iter_64_qam_1e-3_10000km_0dB_-5dB.tsv <==
1	0.718981170192313
2	0.719724445509045
3	0.719725265503525
4	0.719725265503525
5	0.719725265503525


==> figures/data/air_v_iter_64_qam_1e-3_10000km_13dB_-20dB.tsv <==
1	2.51937249936
2	3.7600016088421
3	3.88080781117515
4	3.88917250205819
5	3.88969011534912


==> figures/data/air_v_iter_64_qam_1e-3_10000km_13dB_-5dB.tsv <==
1	3.26840733810503
2	3.44764511134008
3	3.45680086640719
4	3.45727173898584
5	3.45728552711248


==> figures/data/air_v_iter_64_qam_1e-5_10000km_0dB_-20dB.tsv <==
1	0.961517492795823
2	0.97551249095378
3	0.975742299948299
4	0.975754873218422
5	0.975756054574237


==> figures/data/air_v_iter_64_qam_1e-5_10000km_0dB_-5dB.tsv <==
1	0.746421044606164
2	0.746531729491744
3	0.746531729491744
4	0.746531729491744
5	0.746531729491744


==> figures/data/air_v_iter_64_qam_1e-5_10000km_13dB_-20dB.tsv <==
1	3.82421029369516
2	4.07350093110938
3	4.07548293817174
4	4.07549082304823
5	4.07549082304823


==> figures/data/air_v_iter_64_qam_1e-5_10000km_13dB_-5dB.tsv <==
1	3.59851168913098
2	3.62216832631283
3	3.62229930524006
4	3.62229930524006
5	3.62229930524006


==> figures/data/air_v_snr_awgn_64_qam.tsv <==
-5	0.39534625505002
-4	0.483116438654164
-3	0.587497791153623
-2	0.705301072513981
-1	0.839500333734983
0	0.990705180116092
1	1.16486195851281
2	1.34699479039259
3	1.54684833645854
4	1.76685615317556
5	2.00045356725389
6	2.22916456174667
7	2.48167899226197
8	2.73637143767021
9	2.99547991209189
10	3.26023378084178
11	3.54695125211392
12	3.82120417626935
13	4.10431682304094
14	4.40038170494957
15	4.6781015900782
16	4.96468745045866
17	5.22723560935399
18	5.45889889339323
19	5.65534009200815
20	5.79899167432579
21	5.90075875322555
22	5.9567811510315
23	5.98582183299822
24	5.99609780321538
25	5.99925441183822


==> figures/data/air_v_snr_ep_64_qam_1e-4.tsv <==
-5	0.368711555459881
-4	0.451639515451483
-3	0.551089458538177
-2	0.667789520864268
-1	0.802226411373391
0	0.955772781977199
1	1.12589601690307
2	1.31221703522321
3	1.51251511331504
4	1.72759078127088
5	1.9528545730087
6	2.18760544653652
7	2.43276417888602
8	2.68578390013914
9	2.94508073447543
10	3.20973977157821
11	3.47955781445325
12	3.75397584388732
13	4.02963459183692
14	4.30986236127219
15	4.59234855247932
16	4.87712751483157
17	5.1508396959338
18	5.40086859378781
19	5.61106120231254
20	5.77120841818463
21	5.88019062429609
22	5.94614042549018
23	5.97971364362792
24	5.99393524435866
25	5.99867867451724


==> figures/data/air_v_snr_ep_64_qam_1e-5.tsv <==
-5	0.383463816255264
-4	0.469016738132288
-3	0.570126518214194
-2	0.687813806499076
-1	0.822884072132346
0	0.97474599793875
1	1.14601871601663
2	1.33038717680184
3	1.53190977320591
4	1.74760712361367
5	1.97364652626807
6	2.2100914391816
7	2.45560941320039
8	2.71138521352418
9	2.97365947919277
10	3.24269548960733
11	3.51593065597059
12	3.792574304043
13	4.07519438977137
14	4.35905505583147
15	4.64516307617415
16	4.92673708238542
17	5.19363216224262
18	5.43543453351191
19	5.63571001488307
20	5.78804396313938
21	5.89131295281106
22	5.95279658307307
23	5.98303152435035
24	5.995239791923
25	5.99903740221512


==> figures/data/air_v_snr_ff_64_qam_1e-4.tsv <==
-5	0.367397395210832
-4	0.450035054706131
-3	0.544757310089018
-2	0.658324316151087
-1	0.786014818721669
0	0.931858183617995
1	1.09206917791329
2	1.2686244745658
3	1.45842355926477
4	1.65711223530968
5	1.87013264683871
6	2.08921879944955
7	2.31570485771653
8	2.54594410130611
9	2.78041580524374
10	3.01921333455944
11	3.25278597420176
12	3.49261199903259
13	3.72521215717153
14	3.94997287760135
15	4.17353259655682
16	4.39287395779912
17	4.5972272145733
18	4.79262368388798
19	4.97880433146859
20	5.14175485073055
21	5.27763516710165
22	5.3990481395991
23	5.50421963359459
24	5.60097669803967
25	5.66767673295663


==> figures/data/air_v_snr_ff_64_qam_1e-5.tsv <==
-5	0.382685933660828
-4	0.467402199861804
-3	0.565887734740293
-2	0.681118600262812
-1	0.813806423699522
0	0.96381206143746
1	1.12795344927298
2	1.30913103055149
3	1.50489068613354
4	1.71648258539918
5	1.93487376913379
6	2.16470206136968
7	2.40233570120413
8	2.64627848617075
9	2.89246561651353
10	3.14956260498843
11	3.40353007273216
12	3.66266009530235
13	3.91903357646536
14	4.17857078905972
15	4.43330885560857
16	4.68318453508194
17	4.91738812149301
18	5.14369841385378
19	5.33899287595911
20	5.51435833193426
21	5.65672339277753
22	5.76720007269182
23	5.84754598956091
24	5.90358422498844
25	5.9407404194393


==> figures/data/air_v_snr_idr_64_qam_1e-4.tsv <==
-5	0.350010759143941
-4	0.42568739523069
-3	0.51336140386067
-2	0.616227666706096
-1	0.728869536739404
0	0.855361229758667
1	0.993724262081499
2	1.14408743453785
3	1.30602361414328
4	1.47055316241996
5	1.63519188458261
6	1.78359916327232
7	1.95030667441917
8	2.10840671170982
9	2.25310019362756
10	2.38872828464354
11	2.49846150604939
12	2.61269723676449
13	2.69859032118785
14	2.79440473913563
15	2.87430178371967
16	2.9125190147215
17	2.98865588645784
18	3.01077566174881
19	3.08000155750679
20	3.09243638315214
21	3.12274471630172
22	3.14963002417364
23	3.1618723848946
24	3.16403544186195
25	3.15856551597257


==> figures/data/air_v_snr_idr_64_qam_1e-5.tsv <==
-5	0.388666588120541
-4	0.4732241322213
-3	0.571568550938396
-2	0.687494521142727
-1	0.819539939258249
0	0.967262498742666
1	1.13294003882263
2	1.310088617939
3	1.50345993662968
4	1.70968253310811
5	1.92140848748095
6	2.14614041008745
7	2.36679889982999
8	2.60548391857448
9	2.84210446755944
10	3.06542818044517
11	3.29699514777629
12	3.52107619306625
13	3.75256505666105
14	3.94324581786506
15	4.1520998196467
16	4.35357070792215
17	4.5022544465358
18	4.66339918464251
19	4.76406577263138
20	4.89180782890833
21	4.95780196454332
22	5.0461047731913
23	5.06742791229114
24	5.12625475581638
25	5.1179412078945

